The Closed Resolver Project: Measuring the Deployment of Source Address Validation of Inbound Traffic

Source Address Validation (SAV) is a standard aimed at discarding packets with spoofed source IP addresses. The absence of SAV for outgoing traffic has been known as a root cause of Distributed Denial-of-Service (DDoS) attacks and received widespread attention. While less obvious, the absence of inbound filtering enables an attacker to appear as an internal host of a network and may reveal valuable information about the network infrastructure. Inbound IP spoofing may amplify other attack vectors such as DNS cache poisoning or the recently discovered NXNSAttack. In this paper, we present the preliminary results of the Closed Resolver Project that aims at mitigating the problem of inbound IP spoofing. We perform the first Internet-wide active measurement study to enumerate networks that filter or do not filter incoming packets by their source address, for both the IPv4 and IPv6 address spaces. To achieve this, we identify closed and open DNS resolvers that accept spoofed requests coming from the outside of their network. The proposed method provides the most complete picture of inbound SAV deployment by network providers. Our measurements cover over 55 % IPv4 and 27 % IPv6 Autonomous Systems (AS) and reveal that the great majority of them are fully or partially vulnerable to inbound spoofing. By identifying dual-stacked DNS resolvers, we additionally show that inbound filtering is less often deployed for IPv6 than it is for IPv4. Overall, we discover 13.9 K IPv6 open resolvers that can be exploited for amplification DDoS attacks - 13 times more than previous work. Furthermore, we enumerate uncover 4.25 M IPv4 and 103 K IPv6 vulnerable closed resolvers that could only be detected thanks to our spoofing technique, and that pose a significant threat when combined with the NXNSAttack.

==> letter_to_editor.txt <==
Dear Editor,

Thank you very much for the feedback received on 30-Jan-2022 regarding our manuscript ID TNET-2020-00273.R1 and the opportunity to resubmit the major review. We also thank the reviewers for constructive suggestions on improving the paper. We have carefully reviewed the comments and have revised the manuscript accordingly. We believe these revisions have resulted in a significantly improved manuscript. In summary, the main changes are as follows:

- We have mentioned that the original RFC-2827 terminology is different from what is widely used in the network operator and research community. We have stated explicitly that in our manuscript, we adopt the widely used terminology (see reviews 2.1-2.3).
- We have emphasized MANRS contributions in measuring and promoting routing security but pointed out that our method proposes a much better coverage (see review 2.7). 
- We have clarified the description of our project and its goals (see reviews 2.4-2.5).
- We have reviewed the related work section and added the concurrent paper that appeared after the first submission of this manuscript (see reviews 1.1, 1.4).
- We have contacted CAIDA and obtained their results on measuring inbound SAV compliance. We have then compared them with our own tests (see review 1.6).
- One reviewer suggested releasing our scanner. After careful thought, we believe there is a high risk that this tool can be used by malicious actors to launch spoofing attacks. As a result, we prefer not to release the scanner publicly but provide access upon request (see review 1.5). 
- We have addressed all writing and styling suggestions (see reviews 1.2, 1.7, 1.8, 1.10, 2.6).

In this revised submission, we include:

- the specific responses to each point raised by the reviewers,
- an updated manuscript with all the major changes highlighted in blue.

Thank you for the consideration of our manuscript and we are looking forward to hearing from you in due course.

Sincerely, 

Maciej Korczyński
